Crowdsourcing Relative Rankings of Multi-Word Expressions: Experts versus Non-Experts

In this study we investigate to which degree experts and non-experts agree on questions of difficulty in a crowdsourcing experiment. We ask non-experts (second language learners of Swedish) and two groups of experts (teachers of Swedish as a second/foreign language and CEFR experts) to rank multi-word expressions in a crowdsourcing experiment. We find that the resulting rankings by all the three tested groups correlate to a very high degree, which suggests that judgments produced in a comparative setting are not influenced by professional insights into Swedish as a second language.

==> plot_data/dist_age.csv <==
Years,Count
1945-1949,1
1970-1974,5
1975-1979,3
1980-1984,2
1985-1989,7
1990-1994,2
1995-1999,1
2000-2004,4

==> plot_data/dist_gender.csv <==
Gender,Count
Female,13
Male,10
Undisclosed,2

==> plot_data/dist_prof.csv <==
Proficiency,Count
B1,6
B2,5
C1,7
C2,7

==> plot_data/dist_res.csv <==
Country,Count
Finland,9
Sweden,12
Netherlands,1
Norway,1
Slovenia,1
Uruguay,1
